Galaxy shapes of Light (GaLight): a 2D modeling of galaxy images

Galight is a Python-based open-source package that can be used to perform two-dimensional model fitting of optical and near-infrared images to characterize the light distribution of galaxies with components including a disk, bulge, bar, and quasar. The decomposition of stellar components has been demonstrated in published studies of inactive galaxies and quasar host galaxies observed by the Hubble Space Telescope and Subaru's Hyper Suprime-Cam. Galight utilizes the image modeling capabilities of lenstronomy while redesigning the user interface for the analysis of large samples of extragalactic sources. The package is user-friendly with some automatic features such as determining the cutout size of the modeling frame, searching for PSF-stars in field-of-view, estimating the noise map of the data, identifying all the objects to set the initial model, and associated parameters to fit them simultaneously. These features minimize the manpower and allow the automatic fitting tasks. The software is distributed under the MIT license. The source code, installation guidelines, and example notebooks code can be found at https://galight.readthedocs.io/en/latest/

==> load_pkl.txt <==
#Re-load the fitting on a different console/machine#
import pickle
pkl_name = 'savename.pkl'
fitting_run_class = pickle.load(open(picklename,'rb'))
fitting_run_class.plot_final_qso_fit()
